Understanding Pre-trained BERT for Aspect-based Sentiment Analysis

This paper analyzes the pre-trained hidden representations learned from reviews on BERT for tasks in aspect-based sentiment analysis (ABSA). Our work is motivated by the recent progress in BERT-based language models for ABSA. However, it is not clear how the general proxy task of (masked) language model trained on unlabeled corpus without annotations of aspects or opinions can provide important features for downstream tasks in ABSA. By leveraging the annotated datasets in ABSA, we investigate both the attentions and the learned representations of BERT pre-trained on reviews. We found that BERT uses very few self-attention heads to encode context words (such as prepositions or pronouns that indicating an aspect) and opinion words for an aspect. Most features in the representation of an aspect are dedicated to the fine-grained semantics of the domain (or product category) and the aspect itself, instead of carrying summarized opinions from its context. We hope this investigation can help future research in improving self-supervised learning, unsupervised learning and fine-tuning for ABSA. The pre-trained model and code can be found at https://github.com/howardhsu/BERT-for-RRC-ABSA.

==> review.txt <==
TODO:
say we focus on ABSA, not document-level hidden space.
cite this paper.

mention clearly in intro we didn't train that but wish to explore how SSL can learn fine-grained knowledge for ABSA.
more concrete suggestions.
[1]. http://sifaka.cs.uiuc.edu/~wang296/Data/index.html


Some of the claims in the paper are suspicious. For example, in Introduction section, the paper says “we are not interested in the other proxy task of next sentence prediction (NSP) because existing research (Liu et al., 2019) shows that NSP has no help and is not widely adopted in some BERT-based models.”. However, the NSP task has been proven very effective in sentiment classification (Sun et al., 2019) and E2E-ABSA (Wan et al., 2020).

[1]. Sun C, Huang L, Qiu X. Utilizing BERT for aspect-based sentiment analysis via constructing auxiliary sentence[J]. arXiv preprint arXiv:1903.09588, 2019.
[2]. Wan H, Yang Y, Du J, et al. Target-Aspect-Sentiment Joint Detection for Aspect-Based Sentiment Analysis[C]//AAAI. 2020: 9122-9129.

